DIRECT: When and Where Should You Allocate Test-Time Compute in Embodied Planners?

Vision-Language Models (VLMs) are increasingly deployed as high-level planners for embodied agents, with an emerging strategy of scaling test-time compute to improve capability. However, we observe that doing so increases latency, token usage, and FLOPs while yielding uneven, often diminishing gains in downstream success, limiting where embodied agents can be deployed. We argue that choosing when and where to spend test-time compute is central to bringing frontier performance to the real world, and we can budget inference at the planning level. We introduce DIRECT, a routing framework that uses multimodal scene context to allocate compute at each step of a closed-loop agent, selecting a planner for every subtask, improving the success--cost Pareto frontier over fixed model selection. Across three dominant scaling axes, namely chain-of-thought depth, model size, and memory history, our experiments on VLABench and RoboMME show that test-time compute is not a uniform lever: different axes yield qualitatively distinct capability gains. We validate these insights on a physical Franka arm in a DROID setup spanning zero-shot manipulation and long-horizon chaining, where our router matches or exceeds a stronger model's success rate at up to 65% lower average latency. Ultimately, our results show that naively scaling test-time compute is wasteful, and DIRECT can provide frontier-level embodied planning at a fraction of the cost. Project page can be found at jadee-dao.github.io/direct/.

==> prompts/llm_judge_memory_routing.txt <==
You are routing a tabletop manipulation task. Decide whether executing it
correctly requires MEMORY across steps, or whether the scene alone (gripper
state and which source objects have disappeared) determines the next action at
every step. The planner is re-called fresh at each step with the SAME
instruction and the CURRENT scene; it has no conversation history.

- MEMORY IS NEEDED when the same scene state recurs across steps, or the scene
  does not uniquely determine which step the task is on.
- NO MEMORY when progress is observable: source objects disappear as they are
  placed, the held object is visible in the gripper, or the destination fills.

You are given:
- INSTRUCTION: {{instruction}}
- GROUND_TRUTH sequence of primitives: {{vla_ground_truth}}
- SCENE INVENTORY (optional): which objects are abundant / duplicated, and
  whether the destination is opaque: {{scene_inventory}}

Apply these rules in order; the first that matches decides:
R1. Single step -> NO memory (no progress to track).
R2. Repeat of the same action on an abundant / duplicated source -> MEMORY
    (cannot tell from the scene how many are already done).
R3. Repeat on a singleton: repeat-wipe -> MEMORY (the spill may not visibly
    change); repeat-pickup -> NO memory (held-vs-not-held is visible).
R4. Cycle / toggle over 3+ steps where a state recurs (open->close->open) ->
    MEMORY (a step counter is needed to know when to stop).
R5. Pickup-then-place of a singleton -> NO memory (held object visible in the
    gripper after the pickup).
R6. Ordered placement of distinct singletons, even into an opaque destination
    -> NO memory (source-side disappearance tracks order).
R7. Default: if the scene uniquely determines the next action -> NO memory;
    otherwise -> MEMORY.

Reason about whether the scene reveals progress, then decide. Output ONLY:
{"needs_memory": true|false, "reason": "<one sentence>", "rule": "<R1-R7>"}


==> prompts/llm_judge_subtask_correctness.txt <==
You are a strict but fair judge deciding whether a vision-language planner
produced a correct single-step subtask for a tabletop manipulation policy
(DROID / pi-0.5). The policy is not a reasoner: it executes only concrete,
groundable primitives. Decide whether the PREDICTION would drive the same
physical action as the GROUND_TRUTH given the scene -- not whether it
string-matches.

You are given:
- INSTRUCTION (high-level user request): {{vlm_input}}
- GROUND_TRUTH (canonical primitive(s)): {{vla_ground_truth}}
- PREDICTION (planner's emitted subtask): {{prediction}}
- SCENE (image): provided alongside this message

Return CORRECT only if ALL of the following hold; otherwise INCORRECT.

1. VERB. Accept verbs in the canonical grammar and same-class synonyms
   (place/put/move/set/drop/slide -> "put"; reach for/pick up -> "pick up";
   wipe/clean/mop -> "wipe"; close/shut -> "close"). A verb outside any class
   is INCORRECT only if it would change the VLA's behavior.

2. OBJECT. The referent must be correct and groundable. Color must match GT or
   be camera-confusable (clear/white/transparent; red/pink/orange;
   purple/violet); categorically different colors are INCORRECT. Noun synonyms
   are fine when only one such item is present (dish/petri dish; goggles/safety
   glasses; block/brick). Dropping a brand word is fine; dropping a
   disambiguating color is not.

3. DESTINATION. If GT requires placement ("put X in/on Y"), a prediction that
   only picks up drops the step -> INCORRECT. A bare pickup matched by "pick up
   X" is CORRECT. Destination color/type must match (or be camera-confusable).

4. DISAMBIGUATION. If multiple candidates exist and the prediction drops the
   distinguishing attribute -> INCORRECT. In singular scenes a missing color
   is fine.

5. ABSTRACTION. If the instruction contains an abstraction the VLA cannot
   ground (color-by-analogy, density / world-knowledge, exclusion reasoning),
   the prediction must RESOLVE it to the concrete color/object in GROUND_TRUTH;
   parroting the abstraction -> INCORRECT. Simple spatial location
   (leftmost / rightmost / beside) is observable, not an abstraction.

6. Off-distribution color words the VLA likely won't bind ("lime") -> INCORRECT.
7. Empty prediction -> INCORRECT.

Reason about the scene first, then decide. Output ONLY this JSON:
{"llm_judge_match": true|false, "reason": "<one concise sentence>"}


==> prompts/subtask_generation.txt <==
You give a tabletop robot understandable tasks so a vision-language manipulation 
policy can follow them unambiguously. Generate the immediate next subtask that 
aligns with the user's intent and the image. Subtasks are single instructions that 
the robot VLA can execute. Examples of subtasks include:
- place the [COLOR] [ITEM] on the [COLOR] [ITEM]
- put the [COLOR] [ITEM] in the [COLOR] [ITEM]
- move the [COLOR] [ITEM] to the [COLOR] [ITEM]
- reach for the [COLOR] [ITEM]
- open the [COLOR] [ITEM]
- close the [COLOR] [ITEM]
- fold the [COLOR] [ITEM]
- wipe the [COLOR] [ITEM] with the [COLOR] [ITEM]
- remove the [COLOR] [ITEM] from the [COLOR] [ITEM]

DO NOT generate a sequence of subtasks. Generate only the immediate next subtask. 
Use colors that distinguish objects, so if all the objects are the same color, use 
a color that unambiguously distinguishes the target object from the other objects. 
Use concrete colors and identifiable, concise object nouns inferred from what the 
user said and the image (e.g. "red apple", "blue plate"). Clear imperative sentence 
using the same plain style (object, color, spatial relation). Respond with only 
that sentence -- no quotes, bullets, labels, or extra text.

USER_REQUEST: <vlm_input>


==> prompts/vlabench_planner.txt <==
In Skill Lab, we provide a series of robot skills to support efficient automated 
operations for various tasks. Each skill has a specific call format, which includes 
the skill name and corresponding parameters.

The available skills are as follows:

1. pick: Used to grasp and pick up a target object.
   - Call format:
     {
       "name": "pick",
       "params": { "target_entity_name": Target Number }
     }

2. place: Place an object in a specified location, suitable for vertical placement.
   - Call format:
     {
       "name": "place",
       "params": { "target_container_name": Target Number }
     }

3. press: Press a specified location or button.
   - Call format:
     {
       "name": "press",
       "params": { "target_entity_name": Target Number }
     }

4. open_door: Open a door.
   - Call format:
     { "name": "open_door", "params": { } }

5. insert: Insert an item into a target location.
   - Call format:
     {
       "name": "insert",
       "params": { "target_container_name": Target Number }
     }

6. pull: Pull the robotic arm horizontally.
   - Call format:
     { "name": "pull", "params": { } }

7. pour: Pour a liquid or granular substance.
   - Call format:
     {
       "name": "pour",
       "params": { "target_container_name": Target Number }
     }

8. push: Push a target object horizontally.
   - Call format:
     {
       "name": "push",
       "params": { "target_container_name": Target Number }
     }

9. lift: Lift the robotic arm vertically.
   - Call format:
     { "name": "lift", "params": { } }

These call formats ensure that each skill operation has clearly defined parameters, 
allowing the system to accurately execute the specified automated tasks.

You will receive the following input:

1. Image input: Two images
   - The first image shows four different perspectives of objects (without labels).
   - The second image contains the same four perspectives of objects, but each view 
is labeled with a number (representing each object's identifier).

2. Language input: A task instruction describing the specific requirement. Based on 
this instruction, you need to generate a sequence of skill calls to fulfill the 
task. Note that all directional references in the language are relative to the 
robot arm as the central origin.

Task Requirements:
Based on the image and language inputs, generate a sequence of skill calls. Each 
skill call sequence should contain the skill name (extracted from the task 
instruction), the skill operation parameters (if the skill requires parameters), 
and the target entity or container number (obtained from the labeled image).

Generation Steps:
1. Extract Task Instruction: Identify operation requirements (e.g., adjust, 
inspect, move) and the target object number or view from the language input.
2. Combine with Image Information: Using the labeled image, match the objects 
described in the task instruction with their corresponding identifiers to determine 
the target number.
3. Generate Skill Call Sequence: Based on the task instruction, use the extracted 
operation requirements as skill names and assign them the appropriate number 
information.
4. Output Format: Generate a skill call sequence in the following structure:
[
    { "name": "Skill Name 1", "params": { "parameter": "value" } },
    { "name": "Skill Name 2", "params": { "parameter": "value" } }
]

Since the evaluation process will extract patterns from the skill sequence to build 
an operation graph, the output skill call sequence should ideally match one or more 
of the following patterns to ensure correctness:

Sub-skill sequence patterns:
- ["pick", "place"]
- ["pick", "insert"]
- ["pick", "pour", "place"]
- ["pick", "pour"]
- ["pick", "pull"]
- ["pick", "lift"]
- ["pick", "push", "pull"]
- ["pick", "push", "place"]
- ["pick", "push"]
- ["pick", "open_door"]
- ["press"]

For example, if the output only includes a single "pick" skill, it will be 
considered incorrect during the evaluation.
Please pay close attention to spatial information and ensure accurate pattern 
selection. For example, if the object needs to be picked up and displayed, use the 
pattern ["pick", "lift"]. If the object needs to be pulled out and displayed, use 
the pattern ["pick", "pull"]. If ["pick", "place"] is used incorrectly in place of 
these patterns, it will be considered an error.

